Cost-sensitive computational adequacy of higher-order recursion in synthetic domain theory

We study a cost-aware programming language for higher-order recursion dubbed $\textbf{PCF}_\mathsf{cost}$ in the setting of synthetic domain theory (SDT). Our main contribution relates the denotational cost semantics of $\textbf{PCF}_\mathsf{cost}$ to its computational cost semantics, a new kind of dynamic semantics for program execution that serves as a mathematically natural alternative to operational semantics in SDT. In particular we prove an internal, cost-sensitive version of Plotkin's computational adequacy theorem, giving a precise correspondence between the denotational and computational semantics for complete programs at base type. The constructions and proofs of this paper take place in the internal dependent type theory of an SDT topos extended by a phase distinction in the sense of Sterling and Harper. By controlling the interpretation of cost structure via the phase distinction in the denotational semantics, we show that $\textbf{PCF}_\mathsf{cost}$ programs also evince a noninterference property of cost and behavior. We verify the axioms of the type theory by means of a model construction based on relative sheaf models of SDT.

==> jon-questions.txt <==
JMS: In gsm-0006, you claim to be using the fact that linked boundary-separated
objects form a reflective subfibration. Phoa does indeed show that linked
\Sigma-spaces are reflective, but he is relying on impredicativity; Phoa's
argument does not apply in general when you don't have large products to enable
an impredicative encoding of the reflection. Do you have a different argument?

Yue: right. Here's another idea. Reus charaterized linked objects as types 
X such that 2 -> \Sigma is orthogonal to X -> \Sigma^(\Sigma^X). Can this be 
stated as a localization? 

JMS: Hmm... This is interesting, but I am not sure what to do with it. In generally,
we need to have something of the form "X is right-orthogonal to ...". Is there some way to 
avoid this assumption?

Yue: As you pointed out we don't need to show that the final coalgebra is linked;
instead we can argue:
1. i <=_linked \infty (this is the last part of gsm-0006)
2. i <= \infty (the direction linked => intrinsic always holds)
The only place 2. is used is part 1 of gsm-0002, so I think we can delete this 
assumption. 

Let me make a comment. All the notions in this paper are internal, so there is
no need to say things like "Because it is a subfibration" --- we are working in
the internal language from the start, and therefore everything is (if
externalised) going to give rise to subfibrations. In this case, it seems like
you are not using the reflectivity at all. I think, instead, you are trying to
appeal to (1) the closure of boundary-separated linked objects under finite
limits and (2) the fact that boundary-separated linked objects form an
exponential ideal. I briefly had a look at the latter condition, and it is
looks likely to be true --- in particular, you will need to use unique choice
combined with boundary separation. But please double check this.

Lastly, I did not understand why you go through the process of showing here
that the final coalgebra is linked; indeed, you have the one direction of
linked-ness (links => intrinsic) that always holds, at least according to Phoa.
Does that always hold in our setting too?

Yue: yes it does, and you are right I just needed the one direction. 

JMS: In the proof of gsm-0002, you say that you can express {x | fx => fα} as
a pullback of powers of Σ. Can you tell me precisely which pullback?

I tried another related idea. Instead, express {x | fx => fα} as the pullback
of f : A→ Σ along (λx. fx /\ fα) : A→ Σ. Because (p⇒ q) iff (p /\ q = p), it
seems like this pullback should give what we want. Now we are looking at a
finite limit of complete objects, so we are done. Is this what you had in mind?

Yue: my bad, I had meant to say pullback of complete types. What I had in mind 
was the pullback of <f, f(fα)> : A -> Σ x Σ along the boundary evaluation map
Σ^Σ -> Σ x Σ. But I think your idea makes sense. 

JMS: In gsm-003U, can you rephrase / refactor this definition in terms of
orthogonal lifting of relations somehow? It would be good to make explicit the
way in which this construction is canonical.

Yue: Can you explain what you mean by this? What I am concerned about is the definition 
of the formal approximation at free algebras, but I don't really have a good idea 
to show why it makes sense besides "it works". 

